Relational Composition as Parallel Transport: What Per-Entity Frames Force in Attention

A dot product means something only when both vectors share a coordinate system. Content words have one; a fresh entity does not: rotating its coordinates alone changes nothing. We take this per-entity frame freedom as a symmetry and ask what it forces in attention. For orthogonal transports, invariant scores depend only on norms and the transported inner product $\langle x_i,T_{ij}x_j\rangle$; equivariant messages lie in the span of $x_i$ and $T_{ij}x_j$. Endpoint channel count bounds transport rank, so with one vector per entity relations must be supplied; standard attention is the flat sector of a shared frame. Representation theory attaches an integer to each mechanism; the readout decides which. With orthogonal transitions, a convex-cell readout composes a finite group exactly only at or above its smallest faithful real representation dimension. At this minimum, exactness forces a faithful representation. An even readout can decode a cover at smaller width, and the gap is unbounded. Below its threshold, the part of the group a mechanism cannot see sets an accuracy ceiling computable before training. 17/17 fitting seeds at minimal width passed tests through length 1000, versus 7/18 at twice the width; 12 models carry correctness certificates to explicit lengths, from the weights alone. On $C_3\times A_4$ (faithful width 5), descent at width 4 learned the 72-state double cover under sign-blind attention (6/48 seeds; monotone 0/48); on a frozen cover the cross-entropy-optimal affine head is uniform, a quadratic head exact. On parsed CLUTRR, transported composition beats a matched transformer by 41 points at 4-10 hops, but forcing isometries costs 65 points; on StepGame's commutative algebra, isometries help. Static embeddings gave each word one vector; contextual models gave each occurrence its own; per-entity frames make each relation an operator, the unit in which relations compose.

==> arxiv_metadata_abstract.txt <==
A dot product means something only when both vectors share a coordinate system. Content words have one; a fresh entity does not: rotating its coordinates alone changes nothing. We take this per-entity frame freedom as a symmetry and ask what it forces in attention. Every invariant score depends on two entities only through their norms and the transported inner product $\langle x_i,T_{ij}x_j\rangle$; every equivariant message lies in the span of $x_i$ and $T_{ij}x_j$. A transport computed from the two endpoints alone has rank at most their channel count, so with one vector per entity relations must be supplied; standard attention is the flat sector of one shared frame. Representation theory attaches an integer to each mechanism; the readout decides which. A convex-cell readout composes a finite group exactly only at the width of its smallest faithful real representation, where exactness forces a faithful representation; an even readout can decode a cover at a smaller width, and the gap is unbounded. Below its integer a mechanism is capped by the part of the group it cannot see, a fraction computable from the group before training. Every fitting seed at the minimal width generalizes without error to length 1000 (17 of 17; 7 of 18 at twice the width); a separate cohort carries horizons certified from the weights. On $C_3\times A_4$ (faithful width 5), descent at width 4 learned the 72-state double cover under sign-blind readouts (6 of 48 seeds; monotone 0 of 48); on a frozen cover the optimal affine head is uniform, a quadratic head exact. On parsed CLUTRR, transported composition beats a matched transformer by 41 points at 4-10 hops, and forcing isometries reverses it by 65, consistent with its idempotent rules, which no invertible transport represents; on StepGame's commutative algebra they help. Per-entity frames make each relation an operator, the unit in which relations compose.

